Planning of integrated mobility-on-demand and urban transit networks

We envision a multimodal transportation system where Mobility-on-Demand (MoD) service is used to serve the first mile and last mile of transit trips. For this purpose, the current research formulates an optimization model for designing an integrated MoD and urban transit system. The proposed model is a mixed-integer non-linear programming model that captures the strategic behavior of passengers in a multimodal network through a passenger assignment model. It determines which transit routes to operate, the frequency of the operating routes, the fleet size of vehicles required in each transportation analysis zone to serve the demand, and the passenger flow on both road and transit networks. A Benders decomposition approach with several enhancements is proposed to solve the given optimization program. Computational experiments are presented for the Sioux Falls multimodal network. The results show a significant improvement in the congestion in the city center with the introduction and optimization of an integrated transportation system. The proposed design allocates more vehicles to the outskirt zones in the network (to serve the first mile and last mile of transit trips) and more frequency to the transit routes in the city center. The integrated system significantly improves the share of transit passengers and their level of service in comparison to the base optimized transit system. The sensitivity analysis of the bus and vehicle fleet shows that increasing the number of buses has more impact on improving the level of service of passengers compared to increasing the number of MoD vehicles. Finally, we provide managerial insights for deploying such multimodal service.

==> Data/autoShare.txt <==
500	12.35138705	25
1000	15.22457067	25
3000	25.67301379	25
5000	34.30704317	25
8000	37.56870352	25
		
500	6.043593131	50
1000	7.430647292	50
3000	23.01378858	50
5000	29.92534891	50
8000	33.0423537	50
		
500	5.746367239	75
1000	6.36570315	75
3000	18.54368932	75
5000	26.14442295	75
8000	29.25497752	75
		
500	4.579408899	100
1000	6.333225073	100
3000	14.95145631	100
5000	20.0259656	100
8000	23.31070158	100
		
500	4.039087948	150
1000	5.35540409	150
3000	13.95650763	150
5000	19.11716975	150
8000	20.27158099	150


==> Data/ivt.txt <==
Cars	IVThr	Buses
500	9668.770833	25
1000	9522.208333	25
3000	9303.666667	25
5000	9233.666667	25
8000	9222	25
		
500	9148.520833	50
1000	9082.050595	50
3000	9011.756868	50
5000	8883.38141	50
8000	8875.65522	50
		
500	8985.560847	75
1000	8737.152778	75
3000	8589.319445	75
5000	8568.208333	75
8000	8574.152778	75
		
500	8497.958333	100
1000	8402.708333	100
3000	8191.583333	100
5000	8212.652778	100
8000	8222.625	100
		
500	8169.569445	150
1000	8095.236112	150
3000	8010.134722	150
5000	8025.722917	150
8000	8032.889583	150


==> Data/ml_edges.csv <==
u,v
1,117
2,87
3,74
4,233
5,165
6,213
7,253
8,411
9,379
9,395
10,338
10,362
11,309
12,275
13,262
14,257
15,254
16,263
17,276
18,322
18,348
19,364
19,380
20,397
21,412
21,413
22,414
22,415
23,416
24,266
24,267
25,268
25,269
26,273
26,274
27,302
27,303
28,303
28,304
29,308
29,337
30,340
30,341
31,329
31,330
32,332
32,333
33,337
33,361
34,369
34,385
35,373
35,389
36,378
36,394
37,401
37,402
38,406
38,407
39,266
39,267
40,268
40,269
41,273
41,274
42,302
42,303
43,303
43,304
44,308
44,337
45,340
45,341
46,329
46,330
47,332
47,333
48,337
48,361
49,369
49,385
50,373
50,389
51,378
51,394
52,401
52,402
53,406
53,407
54,56
54,230
55,59
56,102
57,54
57,235
58,137
58,145
59,146
60,102
60,230
61,136
62,2
63,62
64,63
64,189
65,64
66,65
67,66
67,260
68,67
69,68
69,258
70,69
71,70
71,255
72,71
73,72
73,141
74,73
75,3
76,75
77,76
77,141
78,77
79,78
79,256
80,79
81,80
81,259
82,81
83,82
83,261
84,83
85,84
86,85
86,189
87,86
88,1
89,88
90,89
90,293
91,90
92,91
93,92
93,183
93,195
94,93
95,94
95,290
96,95
97,96
97,288
98,97
99,98
99,283
100,99
101,100
101,278
102,101
103,59
103,61
103,237
104,103
105,104
105,279
106,105
107,106
107,284
108,107
109,108
109,289
110,109
111,110
111,291
112,111
113,112
113,183
113,195
114,113
115,114
116,115
116,294
117,116
118,5
119,118
120,119
120,400
121,120
122,121
123,122
123,382
124,123
125,124
125,366
126,125
127,126
127,350
128,127
129,128
130,129
130,324
131,130
132,131
132,314
133,132
134,133
135,134
135,298
136,135
137,136
138,60
138,137
138,236
139,138
140,139
140,265
141,140
142,72
142,76
143,142
144,143
144,264
145,144
146,145
147,57
147,146
148,147
149,148
149,297
150,149
151,150
152,151
152,310
153,152
154,153
154,323
155,154
156,155
157,156
157,349
158,157
159,158
159,365
160,159
161,160
161,381
162,161
163,162
164,163
164,399
165,164
166,6
167,166
168,167
168,409
169,168
170,169
171,170
171,216
172,171
172,393
173,172
174,173
175,174
175,377
176,175
177,176
177,360
178,177
179,178
179,336
180,179
181,180
181,307
182,181
183,182
184,92
184,112
184,183
185,184
186,185
187,186
187,272
188,187
189,188
190,63
190,85
191,190
192,191
193,192
193,271
194,193
195,194
196,92
196,112
196,195
197,196
198,197
199,198
199,306
200,199
201,200
201,335
202,201
203,202
203,359
204,203
205,204
205,376
206,205
207,206
208,207
209,208
209,392
210,209
210,250
211,210
212,211
212,408
213,212
214,7
215,214
216,215
217,169
217,216
218,217
218,392
219,218
220,219
220,363
221,220
222,221
223,222
223,346
224,223
225,224
225,330
226,225
227,226
227,311
228,227
229,228
229,277
230,229
231,56
231,230
232,58
232,231
233,232
234,4
235,234
236,235
237,236
238,55
238,61
238,237
239,238
240,239
240,299
241,240
242,241
242,317
243,242
244,243
244,339
245,244
246,245
246,347
247,246
248,247
248,374
249,248
250,249
251,250
251,391
252,208
252,251
253,252
254,255
255,70
255,256
256,78
256,266
257,258
258,68
258,259
259,80
259,267
260,66
260,261
261,82
261,269
262,273
263,264
264,143
264,265
265,139
265,266
266,277
267,268
267,281
268,287
269,270
269,290
270,271
271,192
271,272
272,186
272,273
273,292
274,275
274,293
276,296
277,228
277,299
278,100
278,279
279,104
279,280
280,300
281,282
282,283
283,98
283,284
284,106
284,285
285,286
286,302
287,288
288,96
288,289
289,108
289,303
290,94
290,291
291,110
291,304
292,305
293,89
293,294
294,115
294,295
295,308
296,297
296,310
297,148
297,298
298,134
298,299
299,239
299,300
299,315
300,301
300,316
301,302
302,311
303,319
304,305
304,312
305,306
305,321
306,198
306,307
307,180
307,308
308,309
310,151
310,313
311,226
311,317
312,320
313,314
313,325
314,131
314,315
315,316
315,327
316,317
316,328
317,241
317,318
317,329
318,319
319,320
319,330
320,321
320,332
321,333
321,334
322,323
323,153
323,324
324,129
324,325
325,326
325,340
326,327
327,328
327,341
328,329
328,342
329,343
330,224
330,331
330,339
331,332
332,345
333,334
333,358
334,335
335,200
335,336
336,178
336,337
337,338
339,243
339,344
340,351
341,342
341,353
342,343
342,354
343,344
343,355
344,356
345,346
346,222
346,347
347,245
347,357
348,349
349,156
349,350
350,126
350,351
351,352
351,367
352,353
353,354
353,369
354,355
354,370
355,356
355,371
356,357
356,372
357,358
357,373
358,359
358,363
359,202
359,360
360,176
360,361
361,362
361,378
363,375
364,365
365,158
365,366
366,124
366,367
367,368
367,384
368,369
369,370
370,371
370,386
371,372
371,387
372,373
372,388
373,374
374,247
374,375
375,219
375,376
375,390
376,204
376,377
377,174
377,378
378,379
380,381
381,160
381,382
382,122
382,383
383,384
384,385
384,401
385,386
385,402
386,387
386,403
387,388
387,404
388,389
388,405
389,390
389,406
390,391
390,407
391,249
391,392
392,207
392,393
393,170
393,394
394,395
394,396
396,215
396,410
397,398
398,399
399,163
399,400
400,119
400,401
402,403
402,412
403,404
404,405
404,413
405,406
405,414
406,415
407,408
407,416
408,211
408,409
409,167
409,410
410,411
2456685,2517627
2455329,3234270
2452888,2455329
2454572,2452888
3234270,2454572
5070281,2951651
2867332,5070281
4512586,2867332
4512587,4512586
2951651,4512587
2499915,3353875
2456134,2499915
2456135,2456134
2453594,2456135
2454572,2453594
2621719,2454572
3353875,2621719
2452712,3261132
2455859,2452712
2455860,2455859
2452708,2455860
2485936,2452708
2455147,2485936
3261132,2455147
2455144,3723490
2455146,2455144
2455147,2455146
2454846,2455147
3723490,2454846
2455235,3730109
2455236,2455235
2455237,2455236
3218328,2455237
3730109,3218328
2455235,2945289
5069652,2455235
2455079,5069652
2455080,2455079
2758545,2455080
2455081,2758545
2455082,2455081
2945289,2455082
2454566,3723462
2452713,2454566
2036,2452713
2454567,2036
2454571,2454567
2454572,2454571
3723462,2454572
6031,3723465
5007731,6031
2454571,5007731
2454573,2454572
3723465,2454573
2452887,2452710
2452711,2452887
2452712,2452711
2454649,2452712
2454572,2454649
2456680,2454572
2454573,2456680
2452710,2454573
2454843,3730104
2454844,2454843
2455145,2454844
3730104,2455145
2455944,3348934
2455945,2455944
2455946,2455945
2618501,2455946
2452709,2618501
3348934,2452709
2452101,2452100
2477838,2452101
2477839,2477838
2452102,2477839
2452103,2452102
2452104,2452103
2452105,2452104
3730125,2452105
2452887,3723469
2452712,2452887
2454573,2452712
2477985,2454573
2456681,2477985
4147111,2456681
2456679,4147111
3723469,2456679


==> Data/ml_edges.dat <==
u	v	label	lw
1	117	707.49	707.49
2	87	966.25	966.25
3	74	766.9	766.9
4	233	1217.38	1217.38
5	165	258.68	258.68
6	213	0	0
7	253	713.71	713.71
8	411	75.91	75.91
9	379	142.96	142.96
9	395	164.07	164.07
10	338	80.975	80.975
10	362	49.895	49.895
11	309	52.28	52.28
12	275	98.98	98.98
13	262	0	0
14	257	16.22	16.22
15	254	411.04	411.04
16	263	49.05	49.05
17	276	2.40E-12	2.40E-12
18	322	319.48	319.48
18	348	182.42	182.42
19	364	153.4	153.4
19	380	80.62	80.62
20	397	659.07	659.07
21	412	263.73	263.73
21	413	206.44	206.44
22	414	141.72	141.72
22	415	155.08	155.08
23	416	0	0
24	266	48.915	48.915
24	267	53.385	53.385
25	268	800.33	800.33
25	269	893.16	893.16
26	273	151.765	151.765
26	274	187.065	187.065
27	302	11.24	11.24
27	303	20.96	20.96
28	303	166.315	166.315
28	304	169.925	169.925
29	308	159.635	159.635
29	337	141.035	141.035
30	340	259.675	259.675
30	341	301.575	301.575
31	329	-1.06E-11	-1.06E-11
31	330	275.125	275.125
32	332	55.73	55.73
32	333	54.64	54.64
33	337	148.415	148.415
33	361	133.525	133.525
34	369	385.75	385.75
34	385	313.46	313.46
35	373	176.17	176.17
35	389	132.86	132.86
36	378	94.65	94.65
36	394	95.1	95.1
37	401	31.72	31.72
37	402	24.92	24.92
38	406	67.285	67.285
38	407	90.495	90.495
39	266	40.005	40.005
39	267	40.005	40.005
40	268	83.75	83.75
40	269	83.75	83.75
41	273	69.25	69.25
41	274	69.25	69.25
42	302	0.9	0.9
42	303	0.9	0.9
43	303	18.07	18.07
43	304	18.07	18.07
44	308	0.15	0.15
44	337	0.15	0.15
45	340	5.37	5.37
45	341	5.37	5.37
46	329	31.955	31.955
46	330	188.545	188.545
47	332	23.895	23.895
47	333	23.895	23.895
48	337	5.805	5.805
48	361	5.805	5.805
49	369	29.455	29.455
49	385	29.455	29.455
50	373	56.755	56.755
50	389	56.755	56.755
51	378	0	0
51	394	0	0
52	401	452.495	452.495
52	402	452.495	452.495
53	406	290.155	290.155
53	407	57.415	57.415
54	56	233.215	233.215
54	230	39.55	39.55
55	59	133.315	133.315
56	102	488.665	488.665
57	54	272.765	272.765
57	235	147.965	147.965
58	137	226.73	226.73
58	145	372.59	372.59
59	146	385.3	385.3
60	102	112.25	112.25
60	230	171.89	171.89
61	136	536.055	536.055
62	2	1360.22	1360.22
63	62	1360.22	1360.22
64	63	711.005	711.005
64	189	25.7	25.7
65	64	736.705	736.705
66	65	736.705	736.705
67	66	613.475	613.475
67	260	0	0
68	67	613.475	613.475
69	68	605.05	605.05
69	258	74.05	74.05
70	69	679.1	679.1
71	70	655.315	655.315
71	255	276.49	276.49
72	71	931.805	931.805
73	72	226.59	226.59
73	141	540.31	540.31
74	73	766.9	766.9
75	3	567.66	567.66
76	75	567.66	567.66
77	76	176.18	176.18
77	141	346.65	346.65
78	77	522.83	522.83
79	78	502.8	502.8
79	256	75.75	75.75
80	79	578.55	578.55
81	80	531.21	531.21
81	259	6.36	6.36
82	81	537.57	537.57
83	82	478.53	478.53
83	261	94.21	94.21
84	83	572.74	572.74
85	84	572.74	572.74
86	85	544.05	544.05
86	189	422.2	422.2
87	86	966.25	966.25
88	1	832.8	832.8
89	88	832.8	832.8
90	89	808.89	808.89
90	293	155.615	155.615
91	90	964.505	964.505
92	91	964.505	964.505
93	92	483.995	483.995
93	183	166.095	166.095
93	195	34.37	34.37
94	93	684.46	684.46
95	94	564.125	564.125
95	290	0	0
96	95	564.125	564.125
97	96	398.39	398.39
97	288	239.53	239.53
98	97	637.92	637.92
99	98	606.895	606.895
99	283	2.47	2.47
100	99	609.365	609.365
101	100	600.915	600.915
101	278	0	0
102	101	600.915	600.915
103	59	251.985	251.985
103	61	421.57	421.57
103	237	286.13	286.13
104	103	959.685	959.685
105	104	959.685	959.685
105	279	8.63E-13	8.63E-13
106	105	959.685	959.685
107	106	937.4	937.4
107	284	0	0
108	107	937.4	937.4
109	108	770.275	770.275
109	289	101.86	101.86
110	109	872.135	872.135
111	110	687.115	687.115
111	291	18.78	18.78
112	111	705.895	705.895
113	112	424.4	424.4
113	183	156.66	156.66
113	195	236.385	236.385
114	113	817.445	817.445
115	114	817.445	817.445
116	115	686.79	686.79
116	294	20.7	20.7
117	116	707.49	707.49
118	5	464.42	464.42
119	118	464.42	464.42
120	119	340.015	340.015
120	400	554.055	554.055
121	120	894.07	894.07
122	121	894.07	894.07
123	122	883.24	883.24
123	382	0	0
124	123	883.24	883.24
125	124	808.305	808.305
125	366	167.895	167.895
126	125	976.2	976.2
127	126	927.715	927.715
127	350	0	0
128	127	927.715	927.715
129	128	927.715	927.715
130	129	862.475	862.475
130	324	230.25	230.25
131	130	1092.725	1092.725
132	131	1082.305	1082.305
132	314	0	0
133	132	1082.305	1082.305
134	133	1082.305	1082.305
135	134	1082.305	1082.305
135	298	53.45	53.45
136	135	1135.755	1135.755
137	136	599.7	599.7
138	60	284.14	284.14
138	137	372.97	372.97
138	236	248.985	248.985
139	138	906.095	906.095
140	139	879.59	879.59
140	265	7.37	7.37
141	140	886.96	886.96
142	72	705.215	705.215
142	76	391.48	391.48
143	142	1096.695	1096.695
144	143	1090.945	1090.945
144	264	28.96	28.96
145	144	1119.905	1119.905
146	145	747.315	747.315
147	57	420.73	420.73
147	146	362.015	362.015
148	147	782.745	782.745
149	148	738.955	738.955
149	297	2.51	2.51
150	149	741.465	741.465
151	150	741.465	741.465
152	151	646.92	646.92
152	310	23.285	23.285
153	152	670.205	670.205
154	153	580.16	580.16
154	323	41.395	41.395
155	154	621.555	621.555
156	155	621.555	621.555
157	156	524.94	524.94
157	349	35.975	35.975
158	157	560.915	560.915
159	158	440.715	440.715
159	365	15.92	15.92
160	159	456.635	456.635
161	160	328.395	328.395
161	381	21.2	21.2
162	161	349.595	349.595
163	162	349.595	349.595
164	163	199.08	199.08
164	399	59.6	59.6
165	164	258.68	258.68
166	6	564.165	564.165
167	166	564.165	564.165
168	167	560.785	560.785
168	409	100.265	100.265
169	168	661.05	661.05
170	169	414.555	414.555
171	170	338.315	338.315
171	216	176.785	176.785
172	171	515.1	515.1
172	393	57.73	57.73
173	172	572.83	572.83
174	173	572.83	572.83
175	174	549.865	549.865
175	377	63.125	63.125
176	175	612.99	612.99
177	176	594.085	594.085
177	360	0	0
178	177	594.085	594.085
179	178	554.365	554.365
179	336	103.875	103.875
180	179	658.24	658.24
181	180	581.805	581.805
181	307	1.75	1.75
182	181	583.555	583.555
183	182	583.555	583.555
184	92	164.89	164.89
184	112	94.86	94.86
184	183	260.8	260.8
185	184	520.55	520.55
186	185	520.55	520.55
187	186	428.33	428.33
187	272	0	0
188	187	447.9	447.9
189	188	447.9	447.9
190	63	649.215	649.215
190	85	28.69	28.69
191	190	677.905	677.905
192	191	677.905	677.905
193	192	647.74	647.74
193	271	276.49	276.49
194	193	924.23	924.23
195	194	924.23	924.23
196	92	315.62	315.62
196	112	186.635	186.635
196	195	653.475	653.475
197	196	1155.73	1155.73
198	197	1155.73	1155.73
199	198	1137.02	1137.02
199	306	29.535	29.535
200	199	1166.555	1166.555
201	200	1083.36	1083.36
201	335	86.585	86.585
202	201	1169.945	1169.945
203	202	1066.93	1066.93
203	359	57.7	57.7
204	203	1124.63	1124.63
205	204	1002.875	1002.875
205	376	0	0
206	205	1002.875	1002.875
207	206	1002.875	1002.875
208	207	801.82	801.82
209	208	450.83	450.83
209	392	0	0
210	209	450.83	450.83
210	250	106.83	106.83
211	210	557.66	557.66
212	211	0	0
212	408	0	0
213	212	0	0
214	7	498.36	498.36
215	214	498.36	498.36
216	215	384.65	384.65
217	169	246.495	246.495
217	216	207.865	207.865
218	217	454.36	454.36
218	392	23.08	23.08
219	218	477.44	477.44
220	219	427.475	427.475
220	363	22.03	22.03
221	220	449.505	449.505
222	221	449.505	449.505
223	222	429.385	429.385
223	346	66.16	66.16
224	223	495.545	495.545
225	224	407.4	407.4
225	330	139.89	139.89
226	225	547.29	547.29
227	226	543.59	543.59
227	311	0	0
228	227	543.59	543.59
229	228	534.04	534.04
229	277	40.01	40.01
230	229	574.05	574.05
231	56	255.45	255.45
231	230	362.61	362.61
232	58	599.32	599.32
232	231	618.06	618.06
233	232	1217.38	1217.38
234	4	1022.39	1022.39
235	234	1022.39	1022.39
236	235	874.425	874.425
237	236	625.44	625.44
238	55	133.315	133.315
238	61	114.485	114.485
238	237	339.31	339.31
239	238	587.11	587.11
240	239	576.145	576.145
240	299	42.225	42.225
241	240	618.37	618.37
242	241	451.71	451.71
242	317	-6.98E-12	-6.98E-12
243	242	451.71	451.71
244	243	426.825	426.825
244	339	137.42	137.42
245	244	564.245	564.245
246	245	313.955	313.955
246	347	0	0
247	246	313.955	313.955
248	247	285.2	285.2
248	374	11.27	11.27
249	248	296.47	296.47
250	249	263.97	263.97
251	250	157.14	157.14
251	391	205.58	205.58
252	208	350.99	350.99
252	251	362.72	362.72
253	252	713.71	713.71
254	255	411.04	411.04
255	70	23.785	23.785
255	256	115.895	115.895
256	78	20.03	20.03
256	266	23.095	23.095
257	258	16.22	16.22
258	68	8.425	8.425
258	259	83.375	83.375
259	80	47.34	47.34
259	267	124.075	124.075
260	66	123.23	123.23
260	261	123.23	123.23
261	82	59.04	59.04
261	269	276.48	276.48
262	273	3.6	3.6
263	264	49.05	49.05
264	143	5.75	5.75
264	265	36	36
265	139	26.505	26.505
265	266	28.435	28.435
266	277	31.13	31.13
267	268	187.89	187.89
267	281	5.275	5.275
268	287	589.45	589.45
269	270	348.41	348.41
269	290	337.94	337.94
270	271	348.41	348.41
271	192	72.19	72.19
271	272	123.58	123.58
272	186	92.22	92.22
272	273	215.8	215.8
273	292	6.655	6.655
274	275	98.98	98.98
274	293	213.115	213.115
276	296	2.40E-12	2.40E-12
277	228	9.55	9.55
277	299	59.23	59.23
278	100	8.45	8.45
278	279	8.45	8.45
279	104	0	0
279	280	8.45	8.45
280	300	8.45	8.45
281	282	5.275	5.275
282	283	5.275	5.275
283	98	31.025	31.025
283	284	24.11	24.11
284	106	22.285	22.285
284	285	1.825	1.825
285	286	1.825	1.825
286	302	1.825	1.825
287	288	589.45	589.45
288	96	165.735	165.735
288	289	342.485	342.485
289	108	167.125	167.125
289	303	321.35	321.35
290	94	120.335	120.335
290	291	217.605	217.605
291	110	185.02	185.02
291	304	128.745	128.745
292	305	6.655	6.655
293	89	23.91	23.91
293	294	205.56	205.56
294	115	130.655	130.655
294	295	209.835	209.835
295	308	209.835	209.835
296	297	111.585	111.585
296	310	43.165	43.165
297	148	15.31	15.31
297	298	98.785	98.785
298	134	0	0
298	299	45.335	45.335
299	239	10.965	10.965
299	300	16.87	16.87
299	315	62.055	62.055
300	301	7.32	7.32
300	316	2.26	2.26
301	302	7.32	7.32
302	311	11.535	11.535
303	319	272.715	272.715
304	305	88.24	88.24
304	312	63.02	63.02
305	306	78.17	78.17
305	321	2.66	2.66
306	198	18.71	18.71
306	307	32.425	32.425
307	180	76.435	76.435
307	308	79.85	79.85
308	309	52.28	52.28
310	151	94.545	94.545
310	313	114.425	114.425
311	226	3.7	3.7
311	317	9.415	9.415
312	320	63.02	63.02
313	314	44.325	44.325
313	325	70.1	70.1
314	131	10.42	10.42
314	315	33.905	33.905
315	316	0	0
315	327	95.96	95.96
316	317	6.57	6.57
316	328	5.47	5.47
317	241	166.66	166.66
317	318	0	0
317	329	9.06	9.06
318	319	0	0
319	320	88.845	88.845
319	330	309.26	309.26
320	321	65.01	65.01
320	332	80.595	80.595
321	333	0	0
321	334	67.67	67.67
322	323	319.48	319.48
323	153	90.045	90.045
323	324	270.83	270.83
324	129	65.24	65.24
324	325	201.86	201.86
325	326	98.495	98.495
325	340	245.485	245.485
326	327	98.495	98.495
327	328	168.12	168.12
327	341	165.585	165.585
328	329	56.85	56.85
328	342	4.21	4.21
329	343	18.435	18.435
330	224	88.145	88.145
330	331	56.58	56.58
330	339	191.905	191.905
331	332	56.58	56.58
332	345	57.55	57.55
333	334	76.775	76.775
333	358	1.76	1.76
334	335	144.445	144.445
335	200	83.195	83.195
335	336	267.565	267.565
336	178	39.72	39.72
336	337	353.85	353.85
337	338	80.975	80.975
339	243	24.885	24.885
339	344	154.69	154.69
340	351	19.56	19.56
341	342	98.305	98.305
341	353	99.955	99.955
342	343	102.305	102.305
342	354	8.21	8.21
343	344	106.25	106.25
343	355	74.75	74.75
344	356	60.31	60.31
345	346	57.55	57.55
346	222	20.12	20.12
346	347	143.83	143.83
347	245	250.29	250.29
347	357	394.12	394.12
348	349	182.42	182.42
349	156	96.615	96.615
349	350	58.35	58.35
350	126	48.485	48.485
350	351	48.925	48.925
351	352	53.255	53.255
351	367	0	0
352	353	53.255	53.255
353	354	24.04	24.04
353	369	91.82	91.82
354	355	37.565	37.565
354	370	21.735	21.735
355	356	45.135	45.135
355	371	74.03	74.03
356	357	44.86	44.86
356	372	66.905	66.905
357	358	119.405	119.405
357	373	131.7	131.7
358	359	116.195	116.195
358	363	4.97	4.97
359	202	103.015	103.015
359	360	149.23	149.23
360	176	18.905	18.905
360	361	168.135	168.135
361	362	49.895	49.895
361	378	12.82	12.82
363	375	27	27
364	365	153.4	153.4
365	158	120.2	120.2
365	366	223.35	223.35
366	124	74.935	74.935
366	367	279.63	279.63
367	368	279.63	279.63
367	384	0	0
368	369	279.63	279.63
369	370	158.305	158.305
370	371	179.99	179.99
370	386	43.42	43.42
371	372	158.035	158.035
371	387	63.055	63.055
372	373	147.375	147.375
372	388	69.345	69.345
373	374	179.36	179.36
374	247	28.755	28.755
374	375	196.845	196.845
375	219	49.965	49.965
375	376	177.045	177.045
375	390	3.165	3.165
376	204	121.755	121.755
376	377	189.25	189.25
377	174	22.965	22.965
377	378	223.71	223.71
378	379	142.96	142.96
380	381	80.62	80.62
381	160	128.24	128.24
381	382	121.39	121.39
382	122	10.83	10.83
382	383	110.56	110.56
383	384	110.56	110.56
384	385	264.83	264.83
384	401	154.27	154.27
385	386	257.86	257.86
385	402	66.755	66.755
386	387	219.705	219.705
386	403	5.265	5.265
387	388	227.595	227.595
387	404	86.075	86.075
388	389	227.54	227.54
388	405	72.9	72.9
389	390	352.825	352.825
389	406	195.66	195.66
390	391	372.15	372.15
390	407	22.59	22.59
391	249	32.5	32.5
391	392	352.33	352.33
392	207	201.055	201.055
392	393	319.975	319.975
393	170	76.24	76.24
393	394	246.115	246.115
394	395	164.07	164.07
394	396	46.495	46.495
396	215	113.71	113.71
396	410	106.775	106.775
397	398	659.07	659.07
398	399	659.07	659.07
399	163	150.515	150.515
399	400	764.985	764.985
400	119	124.405	124.405
400	401	629.735	629.735
402	403	304.57	304.57
402	412	263.73	263.73
403	404	299.305	299.305
404	405	357.8	357.8
404	413	206.44	206.44
405	406	348.19	348.19
405	414	141.72	141.72
406	415	155.08	155.08
407	408	125.42	125.42
407	416	0	0
408	211	557.66	557.66
408	409	263.79	263.79
409	167	3.38	3.38
409	410	172.505	172.505
410	411	75.91	75.91
2456685	2517627	0	0
2455329	3234270	0	0
2452888	2455329	0	0
2454572	2452888	0	0
3234270	2454572	0	0
5070281	2951651	0	0
2867332	5070281	0	0
4512586	2867332	0	0
4512587	4512586	0	0
2951651	4512587	0	0
2499915	3353875	0	0
2456134	2499915	0	0
2456135	2456134	0	0
2453594	2456135	0	0
2454572	2453594	0	0
2621719	2454572	0	0
3353875	2621719	0	0
2452712	3261132	0	0
2455859	2452712	0	0
2455860	2455859	0	0
2452708	2455860	0	0
2485936	2452708	0	0
2455147	2485936	0	0
3261132	2455147	0	0
2455144	3723490	0	0
2455146	2455144	0	0
2455147	2455146	0	0
2454846	2455147	0	0
3723490	2454846	0	0
2455235	3730109	0	0
2455236	2455235	0	0
2455237	2455236	0	0
3218328	2455237	0	0
3730109	3218328	0	0
2455235	2945289	0	0
5069652	2455235	0	0
2455079	5069652	0	0
2455080	2455079	0	0
2758545	2455080	0	0
2455081	2758545	0	0
2455082	2455081	0	0
2945289	2455082	0	0
2454566	3723462	0	0
2452713	2454566	0	0
2036	2452713	0	0
2454567	2036	0	0
2454571	2454567	0	0
2454572	2454571	0	0
3723462	2454572	0	0
6031	3723465	159.31	159.31
5007731	6031	0	0
2454571	5007731	0	0
2454573	2454572	0	0
3723465	2454573	0	0
2452887	2452710	0	0
2452711	2452887	0	0
2452712	2452711	0	0
2454649	2452712	0	0
2454572	2454649	0	0
2456680	2454572	0	0
2454573	2456680	0	0
2452710	2454573	0	0
2454843	3730104	0	0
2454844	2454843	0	0
2455145	2454844	0	0
3730104	2455145	0	0
2455944	3348934	0	0
2455945	2455944	0	0
2455946	2455945	0	0
2618501	2455946	0	0
2452709	2618501	6.98E-12	6.98E-12
3348934	2452709	0	0
2452101	2452100	0	0
2477838	2452101	0	0
2477839	2477838	0	0
2452102	2477839	0.755	0.755
2452103	2452102	0	0
2452104	2452103	0	0
2452105	2452104	0	0
3730125	2452105	0	0
2452887	3723469	0	0
2452712	2452887	0	0
2454573	2452712	0	0
2477985	2454573	68.38	68.38
2456681	2477985	205.38	205.38
4147111	2456681	0	0
2456679	4147111	177.615	177.615
3723469	2456679	0	0


==> Data/ml_vertices.csv <==
id, x,y
2036,-2.066878595,-0.313402918
2452100,3.950637899,7.218541527
2452101,3.936139175,6.83157861
2452102,3.220427229,2.244669148
2452103,1.964893951,-0.128823484
2452104,1.66084746,-0.651082686
2452105,0.912495943,0.719804647
2452708,-1.159960631,3.563058798
2452709,-0.23530873,-0.141728532
2452710,-0.572311029,-0.421106014
2452711,-1.429949263,-0.314871921
2452712,-1.546861583,-0.535513208
2452713,-1.827018444,-0.280606092
2452887,-1.233754678,-0.303179928
2452888,-1.486282864,1.180198801
2453410,1.493665221,-0.569377792
2453411,1.973738606,-0.104549352
2453594,-4.04319183,0.425235083
2454566,-1.615955532,-0.291416332
2454567,-2.107309196,-0.283149679
2454571,-1.828263206,-0.253077126
2454572,-1.532064169,-0.257603274
2454573,-1.16025597,-0.270139948
2454649,-1.580678216,-0.384703914
2454843,-0.299985074,0.466491266
2454844,-1.053613974,0.577469235
2454846,-1.197827449,-0.167317594
2455079,0.131650809,-1.571669842
2455080,0.234928554,-1.416985601
2455081,0.245425232,-0.891981342
2455082,0.1999452,-0.341871133
2455144,-0.294230288,-0.153796974
2455145,-0.95125631,0.409075798
2455146,-1.114284575,0.415948028
2455147,-1.206665525,0.160836806
2455235,-1.210049391,-0.34641879
2455236,-1.244846063,-1.487562178
2455237,-1.247523152,-1.226761236
2455329,-0.883211779,0.040594882
2455859,-1.116233364,2.36718256
2455860,-1.004535453,3.419806331
2455944,-1.249714489,-0.078775434
2455945,-1.11143126,0.269053315
2455946,-1.043852679,0.301639488
2456134,-3.069131833,1.95029809
2456135,-3.996847658,2.1605657
2456678,0.836787326,0.735003783
2456679,1.643226419,-2.863080824
2456680,-1.38715414,-0.263087169
2456681,2.50478371,-8.553967936
2456684,3.131325267,2.349107356
2456685,3.102268338,5.96831602
2477838,3.765462268,6.355078945
2477839,3.673882598,5.967212795
2477892,3.688449229,6.111352467
2477893,3.829500793,6.631224396
2477985,3.586887118,-8.512407388
2485936,-1.183352462,2.428463607
2486793,3.93608233,7.01863312
2499915,-0.907322608,0.154316535
2517627,-0.569089374,-0.334134332
2618501,-0.728475827,0.306867993
2621719,-0.766131453,-0.214534579
2758545,0.262023372,-1.136223269
2867332,-2.138754401,2.339382614
2945289,-0.583536575,-0.399374107
2951651,-0.579860962,-0.383800103
3218328,-1.222843976,-0.661462402
3234270,-0.589248589,-0.421606509
3261132,-0.58514944,-0.376180196
3348934,-0.592186953,-0.326760984
3353875,-0.587765936,-0.36385913
3723462,-0.612288834,-0.423315314
3723465,-0.61496108,-0.404992063
3723469,-0.592004905,-0.350638306
3723490,-0.598064334,-0.353109473
3730104,-0.617520241,-0.331408368
3730109,-0.601032229,-0.370008153
3730125,-0.597728758,-0.361190813
4147111,2.405944171,-5.506524692
4512586,-2.638354539,2.115126671
4512587,-2.697121414,2.079550725
5007731,-1.273418132,0.612242036
5069652,-1.219846316,-0.651226766
5070281,-1.966236609,2.774585275
6031,-1.142942805,0.656318957
1,5.539089797,3.285365276
2,3.454144259,9.791309825
3,-5.577580772,8.226690189
4,-4.772985406,4.596791119
5,-4.119905086,-9.734320965
6,4.01275548,-9.441843269
7,5.514281018,-9.314184186
8,5.408835144,-8.522461325
9,5.451313935,-5.554645691
10,5.489499239,-2.031535156
11,5.121628056,2.309405588
12,6.102627295,5.050624577
13,3.880726135,6.57875168
14,-0.423429461,10.01586146
15,-2.713755083,9.484052604
16,-5.494120498,6.151809058
17,-4.827421583,2.865669953
18,-6.276692522,-1.521521202
19,-6.331918759,-5.005332661
20,-6.347152786,-7.60964583
21,-2.02673375,-9.779726248
22,0.885880773,-9.774893309
23,3.073972344,-9.767644965
24,-1.728143579,7.034936891
25,0.990982089,7.195284151
26,4.510125289,6.345459902
27,-0.418558836,3.027611778
28,1.334332234,3.142235475
29,5.063838309,0.626224066
30,-3.402182022,-1.894172215
31,-0.544100373,-0.652096355
32,2.346711525,-1.577895084
33,4.923432196,-1.99325878
34,-3.414808823,-5.420868282
35,0.944091631,-5.465165325
36,4.935652774,-5.531952803
37,-3.414108646,-7.153797906
38,2.403906713,-7.248424669
39,-1.70206424,5.917545419
40,0.99075594,5.95116023
41,4.274005194,5.270658469
42,-0.461506992,2.343184035
43,1.302489363,2.341339943
44,4.442465614,0.597808555
45,-3.342538794,-1.076872128
46,-0.535153612,-0.24845272
47,2.550878007,-0.890625928
48,4.444648756,-2.031693532
49,-2.650299798,-5.45961961
50,1.731684174,-5.506544587
51,4.419274316,-5.566263638
52,-3.392368384,-8.057027518
53,2.436989531,-8.34137827
54,-3.409739763,3.482672657
55,-3.228816997,3.021500808
56,-3.097615196,3.213702944
57,-3.644673024,3.347680336
58,-3.939074161,3.918907939
59,-3.510843448,3.305078727
60,-3.38060974,3.46028947
61,-3.573738143,2.910531531
62,3.087224041,9.218671085
63,2.899940067,8.828517519
64,2.55610442,8.135208852
65,2.410966791,7.988555726
66,2.139992041,7.844401637
67,1.641607637,7.913596648
68,-0.085286662,8.225000975
69,-0.824483102,8.249769958
70,-2.353550137,8.371335962
71,-2.979351383,8.387207898
72,-3.439492394,8.406316973
73,-4.256790556,8.44427829
74,-4.745422978,8.481420264
75,-4.763963768,8.430020094
76,-4.28144208,8.474724066
77,-3.474250904,8.492367383
78,-3.07356727,8.519499283
79,-2.452217906,8.553027579
80,-0.919799332,8.49049921
81,-0.267083674,8.492451278
82,1.344421911,8.339987801
83,2.247469596,8.334267954
84,2.464192951,8.562681197
85,2.591600475,8.725796571
86,2.960079406,9.546974117
87,3.065485691,9.831446282
88,5.041632553,4.050799107
89,4.784992452,4.145431665
90,4.308912981,4.316959638
91,4.177747386,4.366646774
92,4.007992787,4.419217445
93,2.996646317,4.376902901
94,2.657572772,4.394201978
95,1.949229136,4.398621998
96,0.65538025,4.422320322
97,-0.039683583,4.315583582
98,-0.63851664,4.092907826
99,-1.263228565,4.142810792
100,-1.675835038,4.327983005
101,-2.14861788,4.206356121
102,-2.976218206,4.110573304
103,-2.944434196,4.093500107
104,-2.141518845,4.223325066
105,-1.730111496,4.353731256
106,-1.182080332,4.140141656
107,-0.69380974,4.169899743
108,-0.074286752,4.434818608
109,0.586066404,4.557185361
110,1.999130563,4.570167181
111,2.623843886,4.589715653
112,3.086855245,4.602457258
113,3.959621623,4.654359037
114,4.205348226,4.646028816
115,4.651384267,4.520707819
116,4.979003003,4.446536601
117,5.160182746,4.420242643
118,-4.270779241,-7.689852656
119,-4.315266376,-7.307416264
120,-4.382497101,-6.505299705
121,-4.463472552,-5.84700323
122,-4.738928773,-5.442339152
123,-4.926679667,-4.488268678
124,-4.942507882,-3.983265585
125,-4.951543148,-3.41296325
126,-4.960971156,-1.877653266
127,-4.972893551,-1.30125305
128,-4.989730481,-0.651163217
129,-4.948191689,-0.184811362
130,-4.721794121,0.476413265
131,-4.44480632,1.194396748
132,-4.004242307,2.106856399
133,-3.829941012,2.492062779
134,-3.790209242,2.759303178
135,-3.811319057,3.457894393
136,-3.820727481,3.669799954
137,-3.836250963,4.39068138
138,-3.918983634,5.212365783
139,-4.068206985,6.601870362
140,-4.252900696,7.410081151
141,-4.027024583,8.888567067
142,-4.194077325,8.778883459
143,-4.322882043,7.463186027
144,-4.16226119,6.728423168
145,-4.04964224,5.390707017
146,-4.060018703,5.316084241
147,-4.011742841,4.475112787
148,-4.03514983,3.536605058
149,-4.04633609,3.265755607
150,-4.105878515,2.878498421
151,-4.300837367,2.462212406
152,-4.702745945,1.731710291
153,-5.10032003,0.851504012
154,-5.404779971,-0.036956074
155,-5.425725794,-0.281550035
156,-5.459020211,-0.940723912
157,-5.483962007,-1.528285737
158,-5.513026736,-2.848059679
159,-5.537354231,-3.447974282
160,-5.565805095,-4.27565655
161,-5.47312513,-5.129804556
162,-5.172456346,-5.64036953
163,-5.123355017,-6.413994275
164,-5.094285866,-7.287642558
165,-5.097732634,-7.633193385
166,3.360977374,-8.251740332
167,3.376640664,-7.874161911
168,3.396119818,-7.157114047
169,3.438665795,-6.27306822
170,3.614743572,-5.700572128
171,3.441524316,-5.059018659
172,3.359859954,-4.779178434
173,3.238513515,-4.35709548
174,3.249374753,-4.09390439
175,3.281296758,-3.442541238
176,3.316804297,-2.383142983
177,3.32765652,-1.805449264
178,3.316353508,-0.651111561
179,3.333255562,0.463898603
180,3.36067501,2.755139127
181,3.370386461,3.465861951
182,3.283524587,3.81909208
183,3.136668422,4.187896809
184,2.70763958,5.23126936
185,2.670486505,5.636912827
186,2.749006135,6.3467581
187,2.922832067,7.040270458
188,3.169324029,8.469917236
189,2.76501007,9.129879633
190,2.662014714,9.26641625
191,3.172506241,8.584126233
192,2.922883582,7.143613602
193,2.741528711,6.305549257
194,2.737932357,5.937880093
195,2.940563401,5.241687066
196,3.314858684,4.453755243
197,3.444537528,4.227909653
198,3.543305143,3.971661489
199,3.593293484,3.305456011
200,3.577086197,1.040647969
201,3.604776014,-0.136458718
202,3.625994107,-1.297501395
203,3.639970209,-1.879316786
204,3.655296681,-3.026482888
205,3.657742777,-3.689311037
206,3.691937927,-3.981869188
207,3.897334905,-4.625839275
208,4.192101367,-5.986244117
209,4.047209906,-5.933418694
210,3.984910355,-6.253495867
211,3.99762847,-7.052127759
212,4.012677404,-7.809928501
213,4.031588498,-8.238571849
214,4.684259665,-6.733460214
215,4.530720626,-6.483206674
216,4.451103237,-6.30899355
217,3.943712857,-5.240962658
218,3.743441949,-4.937166312
219,3.399618229,-4.244472919
220,2.948878735,-3.425765268
221,2.226866247,-2.083189215
222,1.896478366,-1.144538029
223,1.550536662,-0.735845113
224,0.584566908,0.181279144
225,-0.038669892,0.833010385
226,-0.732863193,1.5741052
227,-1.439758113,2.364568919
228,-2.198911649,3.17421488
229,-2.72687043,3.686164071
230,-3.049040798,3.989233463
231,-3.677664721,4.720194537
232,-4.049479857,5.040531666
233,-4.208256883,5.178324577
234,-4.264058406,5.168348252
235,-4.025335351,4.997889404
236,-3.595103711,4.592571407
237,-3.532967505,4.535482055
238,-3.150073849,4.080037096
239,-2.912983971,3.868924527
240,-2.074126408,3.011576181
241,-1.477842923,2.388303122
242,-0.915152011,1.771458932
243,-0.24880717,1.068064166
244,0.002928408,0.811200265
245,1.538222408,-0.687097213
246,1.909524013,-1.638908296
247,2.627451937,-2.970380717
248,3.201003637,-3.948619229
249,3.661595777,-4.846353955
250,3.867397427,-5.14473079
251,4.180774962,-5.77981076
252,4.628951205,-6.651551482
253,4.71471601,-6.776774977
254,-2.667834912,9.52804817
255,-2.683105028,9.338502654
256,-2.703041737,9.127883782
257,-0.454853797,10.21164119
258,-0.463934892,9.39879189
259,-0.505230194,9.278923649
260,1.900168404,9.21520454
261,2.004195172,9.04603425
262,3.84347791,7.809942426
263,-4.717784334,7.607919951
264,-3.980437107,7.505411351
265,-3.898171424,7.557720213
266,-2.760856322,7.618151951
267,-0.646708713,7.676196739
268,0.011054637,7.733408868
269,1.998904694,7.848842754
270,2.70749505,7.887655983
271,3.150082081,7.704751809
272,3.390510675,7.626665694
273,3.62546965,7.556911467
274,5.039592291,7.126178398
275,5.672873013,7.103461456
276,-4.076164062,4.96222417
277,-2.487293414,4.83329155
278,-1.855798569,5.82328891
279,-1.872321908,5.722987402
280,-1.850107384,5.340082501
281,-0.57062436,6.936844155
282,-0.85096487,6.57815839
283,-0.875085045,5.828979923
284,-0.882945832,5.601898042
285,-0.936835825,5.48212993
286,-1.15807251,5.20479658
287,0.056516937,7.090650132
288,0.299338793,6.536986712
289,0.293763256,6.158715859
290,2.242665457,6.660062107
291,2.325935897,6.271865693
292,3.270928194,6.958134115
293,4.704358633,6.55291958
294,4.696472599,6.430890511
295,4.613485099,6.007665473
296,-3.896766971,5.308687647
297,-3.585975853,5.484116755
298,-3.386280929,5.580507726
299,-2.520321307,5.429535511
300,-1.832179596,5.641611328
301,-1.501797651,5.689903516
302,-1.137612572,5.737434708
303,0.335435396,5.783870624
304,2.522073566,5.837001549
305,3.269887012,5.887171405
306,3.925382672,5.938262755
307,4.091465358,5.994841935
308,4.617337198,6.03538192
309,4.998397901,6.083576278
310,-3.821933873,4.786221827
311,-0.963588953,5.051340125
312,2.718753518,5.887030014
313,-3.842011421,4.612552572
314,-3.735299372,4.664239375
315,-2.471856207,4.709967212
316,-1.766400462,4.734899942
317,-1.064574205,4.758781048
318,-0.350329867,4.862334055
319,0.395136239,4.71313021
320,2.253066773,4.150821227
321,3.340451721,3.833409625
322,-5.387307501,3.620313325
323,-4.700584199,3.650250035
324,-4.612342976,3.689199775
325,-4.077547092,3.751000381
326,-3.800791735,4.316980342
327,-2.722482226,4.361001225
328,-2.015251214,4.400137326
329,-1.312167792,4.43041106
330,0.143527334,4.469320745
331,0.89562427,4.381191201
332,1.760622499,4.159473409
333,3.088242529,3.7803731
334,3.427840856,3.787080607
335,3.755291637,3.825558235
336,3.929268462,3.872787349
337,4.49218389,3.91860037
338,5.221252626,3.963751213
339,0.4763703,4.482909211
340,-3.891570934,4.155750992
341,-2.496726154,4.180840187
342,-1.819814093,4.230666375
343,-1.10263991,4.268109716
344,0.356252847,4.516950495
345,1.814484,4.089778235
346,1.838190629,3.834817999
347,1.85154264,3.414120044
348,-5.415696879,3.190944405
349,-4.919286955,3.226033362
350,-4.829954582,3.274183114
351,-4.175178926,3.30998247
352,-3.687033314,3.064987884
353,-2.853931857,3.076381842
354,-2.181139489,3.109431039
355,-1.486389589,3.160569543
356,-0.031169666,3.186078391
357,1.424882007,3.26383948
358,2.905809215,3.289875301
359,3.592121052,3.33151912
360,3.785723715,3.395902414
361,4.311850308,3.453575733
362,5.129228631,3.510432429
363,3.254982288,2.004163403
364,-5.437373731,2.316790536
365,-5.011260086,2.343589157
366,-4.909282652,2.390528276
367,-4.274579561,2.433406886
368,-3.830150963,2.110212335
369,-2.991615465,2.161079832
370,-2.333228419,2.218896949
371,-1.654021207,2.245762028
372,-0.230918095,2.282515966
373,1.230268847,2.327815387
374,2.50886102,2.394964444
375,2.784022127,2.428184937
376,3.475406613,2.471174603
377,3.697920583,2.535419946
378,4.251411019,2.593032779
379,5.098151782,2.658804505
380,-5.489956137,1.430168794
381,-5.058312319,1.460902028
382,-5.048664233,1.499799067
383,-4.690642419,1.528621739
384,-4.60788588,1.326373
385,-3.30287348,1.334778047
386,-2.708093564,1.358107577
387,-2.0434452,1.383321207
388,-0.667201573,1.424445996
389,0.785268793,1.473675082
390,2.256333618,1.51469276
391,3.101095753,1.553222347
392,3.456325046,1.614426499
393,3.718705547,1.682619012
394,4.016530948,1.759578077
395,4.916700214,1.824763029
396,4.431585132,1.339960543
397,-4.813931706,0.639196784
398,-4.870018271,0.657056459
399,-4.815065709,0.519954725
400,-4.799737359,0.446171709
401,-4.989922452,0.467950202
402,-3.845956157,0.49372173
403,-3.416383916,0.511232525
404,-2.951225892,0.526884712
405,-1.74124781,0.576710119
406,-0.437711144,0.599546573
407,0.984541826,0.223023075
408,1.928422411,0.228075591
409,2.372671822,0.258557822
410,2.901012071,0.287603523
411,3.802743998,0.331591879
412,-2.898017669,0.023574752
413,-2.190281904,0.005795049
414,-1.464462298,0.01364508
415,-0.734861526,-0.003205772
416,0,0


==> Data/ml_vertices.dat <==
id	x	y
2036	33.79464358	-117.9152157
2452100	33.85486	-117.83989
2452101	33.854636	-117.843904
2452102	33.8474	-117.88991
2452103	33.83478	-117.91369
2452104	33.8317	-117.91891
2452105	33.824183	-117.905188
2452708	33.80344	-117.87677
2452709	33.81271	-117.91389
2452710	33.80934475	-117.9166809
2452711	33.80078	-117.91561
2452712	33.79964	-117.91781
2452713	33.79687	-117.91525
2452887	33.80284	-117.91547
2452888	33.80034	-117.90063
2453410	33.83017	-117.91815
2453411	33.83494	-117.91349
2453594	33.77473	-117.90819
2454566	33.7990859	-117.9153653
2454567	33.79420582	-117.9152766
2454571	33.79704	-117.91497
2454572	33.80004	-117.91501
2454573	33.80379	-117.91513
2454649	33.79961	-117.91627
2454843	33.81245	-117.90775
2454844	33.80492	-117.90665
2454846	33.8035	-117.91411
2455079	33.81682	-117.92815
2455080	33.81785	-117.92657
2455081	33.81795	-117.92129
2455082	33.81749	-117.91577
2455144	33.812544	-117.913882
2455145	33.80598	-117.90825
2455146	33.80437	-117.90819
2455147	33.80347	-117.91075
2455235	33.803462	-117.915826
2455236	33.80314	-117.92723
2455237	33.80314	-117.92459
2455329	33.80681	-117.91189
2455859	33.80449886	-117.888625
2455860	33.80564	-117.87815
2455944	33.80321	-117.91321
2455945	33.80462	-117.90973
2455946	33.80532	-117.90941
2456134	33.78509	-117.89293
2456135	33.77588	-117.89087
2456678	33.824304	-117.905173
2456679	33.83235	-117.94117
2456680	33.80201	-117.915107
2456681	33.84096	-117.99801
2456684	33.84717	-117.88879
2456685	33.84681	-117.85265
2477838	33.853373	-117.848915
2477839	33.85237334	-117.8529352
2477892	33.852437	-117.851627
2477893	33.853765	-117.846565
2477985	33.851253	-117.99815
2485936	33.80347	-117.88855
2486793	33.854691	-117.842703
2499915	33.8061681	-117.9115046
2517627	33.80957096	-117.9163926
2618501	33.80799	-117.909975
2621719	33.80763	-117.915196
2758545	33.817929	-117.924408
2867332	33.79391524	-117.889626
2945289	33.80951636	-117.9170671
2951651	33.8095665	-117.9169022
3218328	33.80315	-117.91967
3234270	33.80951413	-117.9172562
3261132	33.80956873	-117.9167922
3348934	33.8095119	-117.9162893
3353875	33.80956985	-117.9166527
3723462	33.80933829	-117.9172388
3723465	33.80932584	-117.9170457
3723469	33.80956977	-117.9164927
3723490	33.80952304	-117.9165092
3730104	33.80934252	-117.9162839
3730109	33.80952193	-117.9166621
3730125	33.80956914	-117.9165652
4147111	33.83962	-117.96801
4512586	33.78912	-117.891663
4512587	33.788595	-117.892069
5007731	33.80289625	-117.9067916
5069652	33.80346236	-117.9194409
5070281	33.79602764	-117.8851672
6031	33.80430773	-117.9064164
1	33.87115553	-117.8801417
2	33.8501726	-117.8151614
3	33.75977192	-117.8310441
4	33.76795292	-117.8675423
5	33.77459958	-118.010965
6	33.85602642	-118.0078034
7	33.87094381	-118.0062965
8	33.86975452	-117.9981516
9	33.87004674	-117.9682645
10	33.87029466	-117.9328969
11	33.86648073	-117.8894375
12	33.87616427	-117.8620823
13	33.8537942	-117.8469261
14	33.81065635	-117.8127182
15	33.78776363	-117.8182854
16	33.76002765	-117.8518444
17	33.76683199	-117.8848596
18	33.75246027	-117.9288033
19	33.75206571	-117.9636032
20	33.75207286	-117.9895202
21	33.79543734	-118.0110289
22	33.82461479	-118.010733
23	33.84647322	-118.0104124
24	33.79837385	-117.842138
25	33.82560919	-117.840714
26	33.86077527	-117.8493963
27	33.81137279	-117.8827375
28	33.82891246	-117.8816691
29	33.86617313	-117.9069102
30	33.78138208	-117.9321303
31	33.81005103	-117.9196605
32	33.83897329	-117.9289015
33	33.86467938	-117.9330141
34	33.78116842	-117.9672381
35	33.82484682	-117.9675392
36	33.86473765	-117.9680636
37	33.78111015	-117.9841365
38	33.83938039	-117.984894
39	33.79825708	-117.8530426
40	33.82523043	-117.8528634
41	33.85803657	-117.8598267
42	33.81056748	-117.889242
43	33.82821978	-117.8893231
44	33.85958462	-117.9068211
45	33.78161516	-117.923584
46	33.80977911	-117.9152708
47	33.84065389	-117.9216858
48	33.85952246	-117.9330724
49	33.7884522	-117.9672964
50	33.83234426	-117.9676169
51	33.85917284	-117.9680636
52	33.78093534	-117.9928188
53	33.83932212	-117.9954409
54	33.78078769	-117.8769706
55	33.78269111	-117.8816786
56	33.78409257	-117.8798402
57	33.77870803	-117.8785897
58	33.77586554	-117.8729707
59	33.78025788	-117.8792185
60	33.78165856	-117.8777589
61	33.77982224	-117.8833537
62	33.84653253	-117.8203543
63	33.84457248	-117.8245162
64	33.84105197	-117.8316994
65	33.83952798	-117.8333971
66	33.83674954	-117.8350662
67	33.83170456	-117.8345984
68	33.81438858	-117.8317111
69	33.80699906	-117.8316998
70	33.79173215	-117.8307218
71	33.78554216	-117.8308051
72	33.78102711	-117.8308571
73	33.77295411	-117.8307218
74	33.76819189	-117.8305966
75	33.76814524	-117.8313586
76	33.77311016	-117.8311588
77	33.781308	-117.8312316
78	33.78541732	-117.8312108
79	33.79172175	-117.8311276
80	33.8071187	-117.8320067
81	33.81367323	-117.8322398
82	33.82979626	-117.834018
83	33.83878649	-117.8343249
84	33.84088623	-117.832291
85	33.84208608	-117.8309178
86	33.84569257	-117.8229696
87	33.84665694	-117.8204142
88	33.86632523	-117.8785195
89	33.86360512	-117.8776967
90	33.858698	-117.8761082
91	33.85725416	-117.8757437
92	33.85542807	-117.8753524
93	33.8451909	-117.8759119
94	33.84170739	-117.8758744
95	33.83454142	-117.8759667
96	33.82154221	-117.8758667
97	33.81457109	-117.8770723
98	33.80858401	-117.8794343
99	33.80235697	-117.879064
100	33.79827075	-117.877343
101	33.79359595	-117.8786962
102	33.78538816	-117.8797876
103	33.78580079	-117.8800892
104	33.79392401	-117.8789218
105	33.79810672	-117.8777531
106	33.80364266	-117.8800289
107	33.8085635	-117.8798649
108	33.81478119	-117.8773507
109	33.82138713	-117.876271
110	33.83549868	-117.8762896
111	33.84168048	-117.8762435
112	33.84622457	-117.8762666
113	33.85485069	-117.8758989
114	33.85717728	-117.8761358
115	33.86149839	-117.8775429
116	33.86462004	-117.8784348
117	33.86626587	-117.878846
118	33.77178367	-118.0000947
119	33.77148212	-117.9960123
120	33.7709551	-117.9877451
121	33.77029341	-117.9809424
122	33.76769015	-117.9766975
123	33.76597383	-117.9669717
124	33.76598369	-117.9617685
125	33.7660626	-117.9559291
126	33.76613848	-117.9404587
127	33.76619032	-117.9346299
128	33.76619403	-117.928084
129	33.76678267	-117.9233979
130	33.76921906	-117.9167792
131	33.77215403	-117.909616
132	33.77671563	-117.9005333
133	33.77859964	-117.8967555
134	33.77913229	-117.8941711
135	33.77905559	-117.887283
136	33.77909714	-117.885287
137	33.77907836	-117.8782093
138	33.77838854	-117.8701498
139	33.77703727	-117.8564423
140	33.7753372	-117.8485985
141	33.77775006	-117.8340821
142	33.77622597	-117.8355022
143	33.77509099	-117.8489796
144	33.77685554	-117.8566006
145	33.77813476	-117.8702251
146	33.77818043	-117.8711702
147	33.77881355	-117.8797768
148	33.77872862	-117.8893283
149	33.77876732	-117.8921687
150	33.77832345	-117.8961636
151	33.77652821	-117.9004347
152	33.77267142	-117.9078326
153	33.76887382	-117.9167003
154	33.76602315	-117.9256173
155	33.76601998	-117.9280618
156	33.76589492	-117.9346427
157	33.76585546	-117.9404822
158	33.76577655	-117.9536209
159	33.76574696	-117.9595097
160	33.76567791	-117.9676523
161	33.76682212	-117.9760268
162	33.77004344	-117.9809313
163	33.7707381	-117.9884455
164	33.77123129	-117.9969284
165	33.77139898	-118.0000947
166	33.85618918	-118.0059761
167	33.85621137	-118.0018702
168	33.85627055	-117.9943835
169	33.85655907	-117.9852545
170	33.85818063	-117.9792756
171	33.8563015	-117.9726283
172	33.85534439	-117.9696234
173	33.85399322	-117.9652067
174	33.85396856	-117.9623955
175	33.85415351	-117.9557127
176	33.85437243	-117.9449759
177	33.85434276	-117.9390996
178	33.85409049	-117.9274807
179	33.85412017	-117.9163032
180	33.85425372	-117.8934104
181	33.85420844	-117.8864199
182	33.8531964	-117.8830351
183	33.85158751	-117.8795103
184	33.8471626	-117.8692563
185	33.84667436	-117.8654253
186	33.84734395	-117.8585709
187	33.84896269	-117.8519117
188	33.85129998	-117.8379227
189	33.84711783	-117.8316946
190	33.84596607	-117.8307314
191	33.8509532	-117.8379643
192	33.84831597	-117.8527509
193	33.84637194	-117.8614505
194	33.84621304	-117.86541
195	33.84811602	-117.8726394
196	33.85172591	-117.8807559
197	33.85287202	-117.8832168
198	33.85370242	-117.8859723
199	33.85403976	-117.8928165
200	33.8537121	-117.9156169
201	33.85382339	-117.9274362
202	33.85386791	-117.9390403
203	33.85383823	-117.9447978
204	33.8538206	-117.9561812
205	33.85367265	-117.9626667
206	33.85384124	-117.9654175
207	33.85571941	-117.9716676
208	33.8584806	-117.9850503
209	33.85683014	-117.9842342
210	33.85601163	-117.9871484
211	33.85594537	-117.9948311
212	33.85590085	-118.0020651
213	33.85589326	-118.0059687
214	33.86222137	-117.9905117
215	33.86045409	-117.9876759
216	33.8594325	-117.9856112
217	33.85413604	-117.9746154
218	33.85193516	-117.9713141
219	33.84830786	-117.9641378
220	33.84362789	-117.9557353
221	33.83625732	-117.9421347
222	33.83283924	-117.9326414
223	33.82928207	-117.9284955
224	33.81954203	-117.9192861
225	33.81327922	-117.9127782
226	33.80633931	-117.9054109
227	33.79930893	-117.8975891
228	33.79179357	-117.8896178
229	33.78663095	-117.8846671
230	33.78355507	-117.8818335
231	33.77743275	-117.8747384
232	33.7739134	-117.8717902
233	33.77254571	-117.8706862
234	33.77221765	-117.8710689
235	33.77483917	-117.8730575
236	33.77936388	-117.8773868
237	33.78018497	-117.8782128
238	33.78421128	-117.8830207
239	33.78675915	-117.885361
240	33.7953123	-117.8941531
241	33.80139298	-117.9005569
242	33.80710434	-117.9068618
243	33.81382038	-117.9139976
244	33.81635212	-117.916628
245	33.83170489	-117.9316581
246	33.83532795	-117.941136
247	33.84239491	-117.9543543
248	33.84797495	-117.963961
249	33.85239034	-117.9727033
250	33.8542291	-117.9753968
251	33.8571299	-117.9814377
252	33.86135828	-117.9898048
253	33.86193367	-117.9906515
254	33.78781892	-117.8271875
255	33.7878309	-117.8296711
256	33.78779818	-117.8323573
257	33.810449	-117.8220902
258	33.8103868	-117.830861
259	33.81000321	-117.8326545
260	33.83408938	-117.8338827
261	33.83500784	-117.8361651
262	33.85327136	-117.8491097
263	33.76740916	-117.851637
264	33.77509099	-117.8531594
265	33.77617551	-117.8531301
266	33.78780682	-117.8530263
267	33.80913236	-117.8529537
268	33.81575339	-117.8528968
269	33.83563115	-117.8522649
270	33.84258107	-117.8524107
271	33.8468215	-117.85478
272	33.84900853	-117.8560923
273	33.85112267	-117.8573194
274	33.86501037	-117.8621552
275	33.87098828	-117.8628842
276	33.77309557	-117.8848004
277	33.78927543	-117.8864442
278	33.79576932	-117.8768919
279	33.79573857	-117.8783169
280	33.79609738	-117.8825637
281	33.80902825	-117.8669887
282	33.80626711	-117.8710894
283	33.80608941	-117.8790721
284	33.8060766	-117.8817812
285	33.80560459	-117.8834033
286	33.80346374	-117.8865951
287	33.81569872	-117.8681369
288	33.81812255	-117.8742232
289	33.81804341	-117.8785166
290	33.8375093	-117.8739881
291	33.83816402	-117.8783986
292	33.84742787	-117.8720377
293	33.86149839	-117.876651
294	33.86103706	-117.878404
295	33.85982223	-117.8831634
296	33.77433843	-117.8906497
297	33.77777107	-117.8893378
298	33.78006936	-117.8888347
299	33.78901593	-117.8908174
300	33.79611276	-117.8891607
301	33.79957452	-117.8891641
302	33.80334697	-117.8891836
303	33.81817724	-117.8892225
304	33.84001393	-117.889203
305	33.84726688	-117.8892225
306	33.85352725	-117.889242
307	33.85483123	-117.889216
308	33.85971458	-117.8893606
309	33.86309766	-117.8894375
310	33.7744272	-117.9029796
311	33.80337121	-117.9007799
312	33.84028641	-117.8929041
313	33.77441734	-117.9062149
314	33.77585747	-117.9061459
315	33.78885811	-117.9061459
316	33.7961574	-117.9063629
317	33.8033523	-117.9065976
318	33.81060228	-117.9060427
319	33.81809269	-117.9080309
320	33.83663126	-117.9141399
321	33.84727041	-117.9177464
322	33.7596412	-117.9202809
323	33.76708155	-117.9203667
324	33.7684694	-117.9203697
325	33.7743187	-117.9201527
326	33.77753433	-117.9149051
327	33.78873974	-117.9149445
328	33.79611795	-117.9150432
329	33.80337779	-117.9152404
330	33.81808556	-117.9153606
331	33.82558984	-117.9167616
332	33.83413446	-117.9194942
333	33.84720106	-117.9237804
334	33.85022496	-117.9241687
335	33.85308144	-117.9242458
336	33.8543576	-117.9242458
337	33.85949559	-117.9242718
338	33.86621765	-117.9243163
339	33.81809943	-117.9196329
340	33.77435815	-117.9234867
341	33.78881865	-117.9237826
342	33.79592067	-117.9238418
343	33.80333833	-117.924039
344	33.8180783	-117.9221353
345	33.83261114	-117.9270344
346	33.83259264	-117.93016
347	33.83246356	-117.9349148
348	33.75952283	-117.9376414
349	33.76528335	-117.9377597
350	33.7669109	-117.9377597
351	33.77419047	-117.9378978
352	33.77971426	-117.940857
353	33.78862137	-117.941222
354	33.7958023	-117.9413798
355	33.8031016	-117.9413699
356	33.81789747	-117.941633
357	33.83246318	-117.9413864
358	33.84703094	-117.9416792
359	33.85339306	-117.94183
360	33.85469889	-117.9417706
361	33.85928414	-117.9418003
362	33.86667395	-117.9418597
363	33.84698163	-117.9575724
364	33.75944392	-117.9548243
365	33.7647507	-117.9550019
366	33.76675308	-117.954992
367	33.77408196	-117.9550413
368	33.77939861	-117.9587699
369	33.78858192	-117.9587008
370	33.7958023	-117.9585825
371	33.8031016	-117.9587962
372	33.81770019	-117.9589277
373	33.83236454	-117.9589935
374	33.84486435	-117.9588633
375	33.84701861	-117.9591013
376	33.85325343	-117.9592637
377	33.85460972	-117.959239
378	33.85919644	-117.959313
379	33.86654505	-117.9593377
380	33.75928609	-117.9723426
381	33.76512752	-117.9724326
382	33.76666923	-117.972461
383	33.77173435	-117.9726139
384	33.77398333	-117.9750996
385	33.78847341	-117.97543
386	33.79548666	-117.9756273
387	33.80303584	-117.9758279
388	33.81750291	-117.9758936
389	33.8322659	-117.9759101
390	33.84668571	-117.9760457
391	33.85426551	-117.976243
392	33.85657736	-117.9762522
393	33.85776103	-117.976243
394	33.85912246	-117.976205
395	33.86629846	-117.9763529
396	33.85910602	-117.9820699
397	33.76443506	-117.9897475
398	33.76640784	-117.9899053
399	33.76966293	-117.9916414
400	33.77264861	-117.9926851
401	33.77374659	-117.9927461
402	33.78851287	-117.9928004
403	33.7955557	-117.9929779
404	33.80283527	-117.9932147
405	33.81739441	-117.9931555
406	33.83201273	-117.9934514
407	33.84667297	-117.9978162
408	33.85501784	-117.9980135
409	33.8570498	-117.9979937
410	33.85894367	-117.9980726
411	33.86312597	-117.9981121
412	33.78851287	-118.0018555
413	33.80283527	-118.0020922
414	33.81739441	-118.002033
415	33.83201273	-118.0022697
416	33.84670996	-118.0022056


==> Data/multimodeShare.txt <==
500	14.3659181	25
1000	12.18626156	25
3000	14.31385424	25
5000	14.54073353	25
8000	13.32040091	25
		
500	11.98811096	50
1000	11.22853369	50
3000	15.8896914	50
5000	15.9039273	50
8000	15.09860976	50
		
500	10.7331572	75
1000	11.75706398	75
3000	16.9579288	75
5000	16.11863314	75
8000	15.31791908	75
		
500	12.50405976	100
1000	11.5946736	100
3000	13.23624595	100
5000	13.43719572	100
8000	12.73844164	100
		
500	11.17263844	150
1000	10.93800714	150
3000	11.97663096	150
5000	11.45731905	150
8000	11.41286777	150


==> Data/roadFlow.dat <==
Id	fromNodeId	toNodeId	fromNodeLat	fromNodeLong	toNodeLat	toNodeLong	Flow
0	5	6	44	22	44	32	0.0
0	18	20	32	42	5	32	505.0
0	21	22	5	22	13	22	0.0
0	2	1	51	32	51	5	240.0
0	12	3	32	5	44	5	350.0
0	14	15	19	13	19	22	0.0
0	9	10	38	22	32	22	0.0
0	21	20	5	22	5	32	0.0
0	9	5	38	22	44	22	0.0
0	15	14	19	22	19	13	0.0
0	16	8	32	32	38	32	0.0
0	11	10	32	13	32	22	0.0
0	17	10	26	32	32	22	0.0
0	12	11	32	5	32	13	1475.0
0	24	21	5	13	5	22	720.0
0	14	23	19	13	13	13	0.0
0	6	2	44	32	51	32	0.0
0	1	2	51	5	51	32	350.0
0	5	9	44	22	38	22	0.0
0	13	12	5	5	32	5	1105.0
0	10	11	32	22	32	13	0.0
0	1	3	51	5	44	5	590.0
0	4	11	44	13	32	13	0.0
0	3	12	44	5	32	5	295.0
0	6	8	44	32	38	32	0.0
0	22	23	13	22	13	13	0.0
0	7	8	38	42	38	32	0.0
0	22	15	13	22	19	22	0.0
0	19	15	19	32	19	22	0.0
0	5	4	44	22	44	13	0.0
0	3	4	44	5	44	13	855.0
0	11	12	32	13	32	5	1610.0
0	10	16	32	22	32	32	0.0
0	17	16	26	32	32	32	0.0
0	16	18	32	32	32	42	0.0
0	16	17	32	32	26	32	0.0
0	12	13	32	5	5	5	1175.0
0	24	23	5	13	13	13	0.0
0	23	14	13	13	19	13	0.0
0	23	22	13	13	13	22	0.0
0	22	20	13	22	5	32	0.0
0	20	19	5	32	19	32	0.0
0	8	16	38	32	32	32	0.0
0	11	4	32	13	44	13	0.0
0	8	6	38	32	44	32	0.0
0	20	21	5	32	5	22	0.0
0	10	17	32	22	26	32	0.0
0	16	10	32	32	32	22	0.0
0	18	16	32	42	32	32	0.0
0	7	18	38	42	32	42	1120.0
0	14	11	19	13	32	13	710.0
0	8	9	38	32	38	22	0.0
0	22	21	13	22	5	22	0.0
0	4	5	44	13	44	22	0.0
0	6	5	44	32	44	22	0.0
0	20	18	5	32	32	42	0.0
0	20	22	5	32	13	22	0.0
0	19	17	19	32	26	32	0.0
0	10	9	32	22	38	22	0.0
0	15	10	19	22	32	22	0.0
0	11	14	32	13	19	13	1410.0
0	15	19	19	22	19	32	0.0
0	3	1	44	5	51	5	700.0
0	23	24	13	13	5	13	0.0
0	18	7	32	42	38	42	983.076923077
0	13	24	5	5	5	13	850.0
0	21	24	5	22	5	13	0.0
0	2	6	51	32	44	32	0.0
0	24	13	5	13	5	5	770.0
0	9	8	38	22	38	32	0.0
0	19	20	19	32	5	32	0.0
0	4	3	44	13	44	5	910.0
0	15	22	19	22	13	22	0.0
0	8	7	38	32	38	42	0.0
0	17	19	26	32	19	32	0.0
0	10	15	32	22	19	22	0.0


==> Data/roadWait.dat <==
nodeId	lat	long	Wait
24	5	13	4426.0
20	5	32	0.0
21	5	22	0.0
22	13	22	0.0
23	13	13	0.0
1	51	5	2703.0
3	44	5	5421.0
2	51	32	1426.0
5	44	22	0.0
4	44	13	2703.0
7	38	42	3327.0
6	44	32	0.0
9	38	22	0.0
8	38	32	0.0
11	32	13	3588.0
10	32	22	0.0
13	5	5	2293.0
12	32	5	3564.0
15	19	22	0.0
14	19	13	2109.0
17	26	32	0.0
16	32	32	0.0
19	19	32	0.0
18	32	42	4420.0


==> Data/roadWait.txt <==
500	1391.584159	25
1000	833.6014852	25
3000	613.4158415	25
5000	652.1782178	25
8000	711.980198	25
		
500	800.4950495	50
1000	491.7079208	50
3000	599.6572735	50
5000	599.9047982	50
8000	656.3121532	50
		
500	595.049505	75
1000	483.960396	75
3000	561.4026403	75
5000	564.5049505	75
8000	621.6666667	75
		
500	711.3861387	100
1000	468.9356435	100
3000	489.7524752	100
5000	430	100
8000	493.6633663	100
		
500	536.1386138	150
1000	347.029703	150
3000	337.3762377	150
5000	371.8118812	150
8000	387.6534653	150


==> Data/routes.txt <==
500	2	25
1000	2	25
3000	2	25
5000	2	25
8000	2	25
		
500	4	50
1000	4	50
3000	6	50
5000	6	50
8000	6	50
		
500	6	75
1000	6	75
3000	6	75
5000	6	75
8000	6	75
		
500	6	100
1000	6	100
3000	6	100
5000	6	100
8000	6	100
		
500	10	150
1000	10	150
3000	10	150
5000	10	150
8000	10	150


==> Data/sens.csv <==
Cars,Buses,ComputationalTime,IVT,IVThr,AutoWait,AutoWaithr,TransitWait,TransitWaithr,Total,AutoShare,TransitShare,MultimodeShare,AverageFreq,TotalRoutesLocated,RoutList,AW
500,25,1277.985,580126.25,9668.770833,83495.04951,1391.584159,146950,2449.166667,13509.52166,12.35138705,73.28269485,14.3659181,2,2,"('1344', '1347')",1391.584159
500,50,3005.503,548911.25,9148.520833,48029.70297,800.4950495,165975,2766.25,12715.26588,6.043593131,81.9682959,11.98811096,3,4,"('1349', '1343', '1344', '1347')",800.4950495
500,75,3690.286,539133.6508,8985.560847,35702.9703,595.049505,167008.631,2783.477183,12364.08754,5.746367239,83.52047556,10.7331572,4,6,"('1349', '1343', '1351', '1344', '1346', '1347')",595.049505
500,100,2578.279,509877.5,8497.958333,42683.16832,711.3861387,168050,2800.833333,12010.17781,4.579408899,82.91653134,12.50405976,6,6,"('1349', '1344', '1345', '1346', '1347', '1342')",711.3861387
500,150,264.8009999,490174.1667,8169.569445,32168.31683,536.1386138,168288.75,2804.8125,11510.52056,4.039087948,84.78827362,11.17263844,8,10,"('1348', '1349', '1343', '1340', '1351', '1344', '1345', '1346', '1347', '1342')",536.1386138
,,,,,,,,,,,,,,,,
1000,25,4149.25,571332.5,9522.208333,50016.08911,833.6014852,143250,2387.5,12743.30982,15.22457067,72.58916777,12.18626156,2,2,"('1344', '1347')",833.6014852
1000,50,4909.547,544923.0357,9082.050595,29502.47525,491.7079208,161660.7143,2694.345238,12268.10375,7.430647292,81.34081902,11.22853369,3,4,"('1349', '1343', '1344', '1347')",491.7079208
1000,75,20165.532,524229.1667,8737.152778,29037.62376,483.960396,162850.8333,2714.180555,11935.29373,6.36570315,81.87723287,11.75706398,4,6,"('1349', '1343', '1344', '1345', '1347', '1342')",483.960396
1000,100,6399.169,504162.5,8402.708333,28136.13861,468.9356435,163156.25,2719.270833,11590.91481,6.333225073,82.07210133,11.5946736,6,6,"('1349', '1344', '1345', '1346', '1347', '1342')",468.9356435
1000,150,1729.7,485714.1667,8095.236112,20821.78218,347.029703,165363.75,2756.0625,11198.32831,5.35540409,83.70658877,10.93800714,8,10,"('1348', '1349', '1343', '1340', '1351', '1344', '1345', '1346', '1347', '1342')",347.029703
,,,,,,,,,,,,,,,,
3000,25,5720.003,558220,9303.666667,36804.95049,613.4158415,124450,2074.166667,11991.24917,25.67301379,60.01313198,14.31385424,2,2,"('1344', '1347')",613.4158415
3000,50,11227.506,540705.4121,9011.756868,35979.43641,599.6572735,120288.4615,2004.807692,11616.22183,23.01378858,61.09652003,15.8896914,4,6,"('1343', '1344', '1345', '1346', '1347', '1342')",599.6572735
3000,75,9411.924,515359.1667,8589.319445,33684.15842,561.4026403,132135.8333,2202.263888,11352.98597,18.54368932,64.49838188,16.9579288,5,6,"('1343', '1344', '1345', '1346', '1347', '1342')",561.4026403
3000,100,4838.698,491495,8191.583333,29385.14851,489.7524752,145825,2430.416667,11111.75248,14.95145631,71.81229773,13.23624595,6,6,"('1349', '1344', '1345', '1346', '1347', '1342')",489.7524752
3000,150,4540.527,480608.0833,8010.134722,20242.57426,337.3762377,149637.5,2493.958333,10841.46929,13.95650763,74.06686141,11.97663096,8,10,"('1348', '1349', '1343', '1340', '1351', '1344', '1345', '1346', '1347', '1342')",337.3762377
,,,,,,,,,,,,,,,,
5000,25,2128.244,554020,9233.666667,39130.69307,652.1782178,107350,1789.166667,11675.01155,34.30704317,51.1522233,14.54073353,2,2,"('1344', '1347')",652.1782178
5000,50,1968.591,533002.8846,8883.38141,35994.28789,599.9047982,109664.8352,1827.747253,11311.03346,29.92534891,54.17072379,15.9039273,4,6,"('1343', '1344', '1345', '1346', '1347', '1342')",599.9047982
5000,75,1619.982,514092.5,8568.208333,33870.29703,564.5049505,117009.1667,1950.152778,11082.86606,26.14442295,57.73694391,16.11863314,5,6,"('1343', '1344', '1345', '1346', '1347', '1342')",564.5049505
5000,100,1584.356,492759.1667,8212.652778,25800,430,134683.3333,2244.722222,10887.375,20.0259656,66.53683869,13.43719572,6,6,"('1349', '1344', '1345', '1346', '1347', '1342')",430
5000,150,672.3699999,481543.375,8025.722917,22308.71287,371.8118812,137256.25,2287.604167,10685.13896,19.11716975,69.4255112,11.45731905,8,10,"('1348', '1349', '1343', '1340', '1351', '1344', '1345', '1346', '1347', '1342')",371.8118812
,,,,,,,,,,,,,,,,
8000,25,898.3890002,553320,9222,42718.81188,711.980198,102600,1710,11643.9802,37.56870352,49.11089557,13.32040091,2,2,"('1344', '1347')",711.980198
8000,50,1766.085,532539.3132,8875.65522,39378.72919,656.3121532,104957.6923,1749.294872,11281.26224,33.0423537,51.85903653,15.09860976,4,6,"('1343', '1344', '1345', '1346', '1347', '1342')",656.3121532
8000,75,1656.038,514449.1667,8574.152778,37300,621.6666667,111680.8333,1861.347222,11057.16667,29.25497752,55.4271034,15.31791908,5,6,"('1343', '1344', '1345', '1346', '1347', '1342')",621.6666667
8000,100,1676.23,493357.5,8222.625,29619.80198,493.6633663,128950,2149.166667,10865.45503,23.31070158,63.95085677,12.73844164,6,6,"('1349', '1344', '1345', '1346', '1347', '1342')",493.6633663
8000,150,1009.179,481973.375,8032.889583,23259.20792,387.6534653,135806.25,2263.4375,10683.98055,20.27158099,68.31555124,11.41286777,8,10,"('1348', '1349', '1343', '1340', '1351', '1344', '1345', '1346', '1347', '1342')",387.6534653


==> Data/totalCost.txt <==
500	13509.52166	25
1000	12743.30982	25
3000	11991.24917	25
5000	11675.01155	25
8000	11643.9802	25
		
500	12715.26588	50
1000	12268.10375	50
3000	11616.22183	50
5000	11311.03346	50
8000	11281.26224	50
		
500	12364.08754	75
1000	11935.29373	75
3000	11352.98597	75
5000	11082.86606	75
8000	11057.16667	75
		
500	12010.17781	100
1000	11590.91481	100
3000	11111.75248	100
5000	10887.375	100
8000	10865.45503	100
		
500	11510.52056	150
1000	11198.32831	150
3000	10841.46929	150
5000	10685.13896	150
8000	10683.98055	150


==> Data/transitShare.txt <==
500	73.28269485	25
1000	72.58916777	25
3000	60.01313198	25
5000	51.1522233	25
8000	49.11089557	25
		
500	81.9682959	50
1000	81.34081902	50
3000	61.09652003	50
5000	54.17072379	50
8000	51.85903653	50
		
500	83.52047556	75
1000	81.87723287	75
3000	64.49838188	75
5000	57.73694391	75
8000	55.4271034	75
		
500	82.91653134	100
1000	82.07210133	100
3000	71.81229773	100
5000	66.53683869	100
8000	63.95085677	100
		
500	84.78827362	150
1000	83.70658877	150
3000	74.06686141	150
5000	69.4255112	150
8000	68.31555124	150


==> Data/transitWait.txt <==
Cars	TransitWaithr	Buses
500	2449.166667	25
1000	2387.5	25
3000	2074.166667	25
5000	1789.166667	25
8000	1710	25
		
500	2766.25	50
1000	2694.345238	50
3000	2004.807692	50
5000	1827.747253	50
8000	1749.294872	50
		
500	2783.477183	75
1000	2714.180555	75
3000	2202.263888	75
5000	1950.152778	75
8000	1861.347222	75
		
500	2800.833333	100
1000	2719.270833	100
3000	2430.416667	100
5000	2244.722222	100
8000	2149.166667	100
		
500	2804.8125	150
1000	2756.0625	150
3000	2493.958333	150
5000	2287.604167	150
8000	2263.4375	150

